Convolutional Learning on Directed Acyclic Graphs

We develop a novel convolutional architecture tailored for learning from data defined over directed acyclic graphs (DAGs). DAGs can be used to model causal relationships among variables, but their nilpotent adjacency matrices pose unique challenges towards developing DAG signal processing and machine learning tools. To address this limitation, we harness recent advances offering alternative definitions of causal shifts and convolutions for signals on DAGs. We develop a novel convolutional graph neural network that integrates learnable DAG filters to account for the partial ordering induced by the graph topology, thus providing valuable inductive bias to learn effective representations of DAG-supported data. We discuss the salient advantages and potential limitations of the proposed DAG convolutional network (DCN) and evaluate its performance on two learning tasks using synthetic data: network diffusion estimation and source identification. DCN compares favorably relative to several baselines, showcasing its promising potential.

==> data/density/density_inf-random-mean_acc.csv <==
xaxis; DCN; DCN-20; FB-GCNN-2; FB-GCNN-3; FB-GCNN-4; FB-GCNN-5; FB-GCNN-6; FB-GCNN-7; GNN-A; GraphSAGE-A; GIN-A
1.000000000000000056e-01;9.994000000000000661e-01;9.962000000000000854e-01;8.097999999999998533e-01;8.695999999999999286e-01;9.122000000000001219e-01;9.328000000000001846e-01;9.187999999999999501e-01;9.397999999999998577e-01;3.482000000000000095e-01;8.709999999999997744e-01;5.181999999999998829e-01
2.000000000000000111e-01;9.840000000000000968e-01;9.605999999999997874e-01;6.270000000000001128e-01;7.157999999999999918e-01;7.828000000000000513e-01;8.414000000000000368e-01;8.638000000000001233e-01;8.748000000000000220e-01;7.299999999999999545e-02;6.089999999999998748e-01;1.690000000000000113e-01
2.999999999999999889e-01;9.527999999999999803e-01;9.212000000000002409e-01;5.041999999999999815e-01;6.042000000000001814e-01;6.565999999999999615e-01;7.019999999999997353e-01;7.484000000000000652e-01;7.628000000000000336e-01;5.300000000000000544e-02;4.035999999999999033e-01;5.639999999999999875e-02
4.000000000000000222e-01;8.629999999999999893e-01;8.007999999999999563e-01;4.667999999999998817e-01;5.319999999999999174e-01;5.786000000000000032e-01;6.281999999999999806e-01;6.524000000000000909e-01;6.687999999999999501e-01;4.660000000000000947e-02;3.473999999999999311e-01;3.900000000000001382e-02
5.000000000000000000e-01;7.566000000000001613e-01;6.661999999999999034e-01;3.706000000000000960e-01;4.367999999999999106e-01;4.871999999999999664e-01;5.362000000000000099e-01;5.417999999999999483e-01;5.660000000000000586e-01;5.660000000000001141e-02;1.945999999999999952e-01;2.320000000000000881e-02
5.999999999999999778e-01;7.603999999999999648e-01;6.645999999999999686e-01;3.140000000000000013e-01;3.810000000000000053e-01;4.540000000000000702e-01;5.008000000000000229e-01;5.377999999999998337e-01;5.426000000000000822e-01;5.260000000000000786e-02;1.718000000000000083e-01;1.440000000000000134e-02
6.999999999999999556e-01;6.835999999999999854e-01;5.562000000000000277e-01;2.895999999999999686e-01;3.551999999999999602e-01;4.000000000000000222e-01;4.401999999999999802e-01;4.676000000000001822e-01;4.802000000000001267e-01;5.139999999999999430e-02;1.466000000000000081e-01;1.540000000000000223e-02


==> data/density/density_inf-random-med_acc.csv <==
xaxis; DCN; DCN-20; FB-GCNN-2; FB-GCNN-3; FB-GCNN-4; FB-GCNN-5; FB-GCNN-6; FB-GCNN-7; GNN-A; GraphSAGE-A; GIN-A
1.000000000000000056e-01;1.000000000000000000e+00;1.000000000000000000e+00;8.299999999999999600e-01;9.000000000000000222e-01;9.300000000000000488e-01;9.449999999999999512e-01;9.649999999999999689e-01;9.699999999999999734e-01;3.300000000000000155e-01;8.750000000000000000e-01;5.050000000000000044e-01
2.000000000000000111e-01;9.949999999999999956e-01;9.849999999999999867e-01;5.899999999999999689e-01;7.500000000000000000e-01;7.900000000000000355e-01;8.850000000000000089e-01;9.300000000000000488e-01;9.300000000000000488e-01;4.499999999999999833e-02;6.049999999999999822e-01;1.400000000000000133e-01
2.999999999999999889e-01;9.799999999999999822e-01;9.200000000000000400e-01;4.899999999999999911e-01;6.300000000000000044e-01;6.400000000000000133e-01;7.249999999999999778e-01;7.950000000000000400e-01;8.299999999999999600e-01;5.000000000000000278e-02;3.599999999999999867e-01;4.499999999999999833e-02
4.000000000000000222e-01;9.300000000000000488e-01;8.750000000000000000e-01;4.799999999999999822e-01;5.500000000000000444e-01;6.199999999999999956e-01;6.700000000000000400e-01;6.800000000000000488e-01;7.349999999999999867e-01;4.499999999999999833e-02;3.250000000000000111e-01;2.500000000000000139e-02
5.000000000000000000e-01;7.449999999999999956e-01;6.750000000000000444e-01;3.300000000000000155e-01;4.050000000000000266e-01;4.050000000000000266e-01;5.150000000000000133e-01;5.400000000000000355e-01;5.550000000000000488e-01;5.000000000000000278e-02;1.449999999999999900e-01;1.499999999999999944e-02
5.999999999999999778e-01;7.800000000000000266e-01;7.049999999999999600e-01;2.700000000000000178e-01;4.349999999999999978e-01;4.500000000000000111e-01;5.250000000000000222e-01;5.450000000000000400e-01;5.999999999999999778e-01;5.500000000000000028e-02;1.300000000000000044e-01;1.000000000000000021e-02
6.999999999999999556e-01;6.550000000000000266e-01;5.200000000000000178e-01;2.049999999999999878e-01;2.899999999999999800e-01;2.899999999999999800e-01;3.549999999999999822e-01;3.850000000000000089e-01;3.900000000000000133e-01;5.000000000000000278e-02;8.999999999999999667e-02;5.000000000000000104e-03


==> data/density/density_inf-random-prct25_acc.csv <==
xaxis; DCN; DCN-20; FB-GCNN-2; FB-GCNN-3; FB-GCNN-4; FB-GCNN-5; FB-GCNN-6; FB-GCNN-7; GNN-A; GraphSAGE-A; GIN-A
1.000000000000000056e-01;1.000000000000000000e+00;9.949999999999999956e-01;7.349999999999999867e-01;8.149999999999999467e-01;8.649999999999999911e-01;9.150000000000000355e-01;9.300000000000000488e-01;9.300000000000000488e-01;7.000000000000000666e-02;8.249999999999999556e-01;4.149999999999999800e-01
2.000000000000000111e-01;9.899999999999999911e-01;9.699999999999999734e-01;5.200000000000000178e-01;6.250000000000000000e-01;6.850000000000000533e-01;8.000000000000000444e-01;8.100000000000000533e-01;8.199999999999999512e-01;4.000000000000000083e-02;5.100000000000000089e-01;9.500000000000000111e-02
2.999999999999999889e-01;9.300000000000000488e-01;9.050000000000000266e-01;3.800000000000000044e-01;4.749999999999999778e-01;5.300000000000000266e-01;5.550000000000000488e-01;5.799999999999999600e-01;6.099999999999999867e-01;4.000000000000000083e-02;2.700000000000000178e-01;2.999999999999999889e-02
4.000000000000000222e-01;8.449999999999999734e-01;6.750000000000000444e-01;2.349999999999999867e-01;2.849999999999999756e-01;3.300000000000000155e-01;3.800000000000000044e-01;3.649999999999999911e-01;4.050000000000000266e-01;4.000000000000000083e-02;2.149999999999999967e-01;1.000000000000000021e-02
5.000000000000000000e-01;6.400000000000000133e-01;5.400000000000000355e-01;2.000000000000000111e-01;2.600000000000000089e-01;3.099999999999999978e-01;3.800000000000000044e-01;3.549999999999999822e-01;4.149999999999999800e-01;4.000000000000000083e-02;1.150000000000000050e-01;0.000000000000000000e+00
5.999999999999999778e-01;6.250000000000000000e-01;5.050000000000000044e-01;1.749999999999999889e-01;1.849999999999999978e-01;2.300000000000000100e-01;2.899999999999999800e-01;3.300000000000000155e-01;3.150000000000000022e-01;4.000000000000000083e-02;8.000000000000000167e-02;0.000000000000000000e+00
6.999999999999999556e-01;4.949999999999999956e-01;3.549999999999999822e-01;1.549999999999999989e-01;1.900000000000000022e-01;2.300000000000000100e-01;2.550000000000000044e-01;2.999999999999999889e-01;3.200000000000000067e-01;4.499999999999999833e-02;8.000000000000000167e-02;0.000000000000000000e+00


==> data/density/density_inf-random-prct30_acc.csv <==
xaxis; DCN; DCN-20; FB-GCNN-2; FB-GCNN-3; FB-GCNN-4; FB-GCNN-5; FB-GCNN-6; FB-GCNN-7; GNN-A; GraphSAGE-A; GIN-A
1.000000000000000056e-01;1.000000000000000000e+00;9.949999999999999956e-01;7.449999999999999956e-01;8.469999999999999751e-01;8.930000000000000160e-01;9.300000000000000488e-01;9.350000000000000533e-01;9.350000000000000533e-01;7.100000000000000755e-02;8.439999999999999725e-01;4.299999999999999933e-01
2.000000000000000111e-01;9.909999999999999920e-01;9.699999999999999734e-01;5.330000000000000293e-01;6.380000000000000115e-01;7.009999999999999565e-01;8.080000000000000515e-01;8.519999999999999796e-01;8.359999999999999654e-01;4.000000000000000083e-02;5.220000000000000195e-01;1.199999999999999956e-01
2.999999999999999889e-01;9.499999999999999556e-01;9.110000000000000320e-01;3.890000000000000124e-01;5.210000000000000187e-01;5.799999999999999600e-01;5.959999999999999742e-01;6.129999999999999893e-01;6.469999999999999085e-01;4.000000000000000083e-02;2.760000000000000231e-01;3.500000000000000333e-02
4.000000000000000222e-01;8.529999999999999805e-01;7.369999999999998774e-01;3.109999999999998876e-01;3.489999999999999214e-01;4.019999999999999130e-01;4.229999999999999316e-01;4.239999999999998215e-01;4.469999999999998419e-01;4.000000000000000083e-02;2.209999999999999742e-01;1.599999999999999686e-02
5.000000000000000000e-01;6.880000000000000560e-01;5.510000000000000453e-01;2.039999999999999869e-01;2.680000000000000160e-01;3.319999999999999618e-01;4.179999999999999827e-01;3.870000000000000107e-01;4.209999999999999853e-01;4.000000000000000083e-02;1.209999999999999964e-01;9.999999999999965514e-04
5.999999999999999778e-01;6.729999999999999316e-01;5.409999999999999254e-01;1.920000000000000040e-01;1.949999999999999789e-01;2.789999999999999702e-01;3.209999999999999520e-01;3.810000000000000053e-01;3.479999999999999760e-01;4.499999999999999833e-02;8.600000000000000699e-02;9.999999999999965514e-04
6.999999999999999556e-01;4.969999999999999973e-01;4.289999999999999925e-01;1.819999999999999951e-01;1.950000000000000067e-01;2.320000000000000118e-01;2.760000000000000231e-01;3.150000000000000022e-01;3.290000000000000147e-01;4.499999999999999833e-02;8.100000000000000255e-02;9.999999999999965514e-04


==> data/density/density_inf-random-prct70_acc.csv <==
xaxis; DCN; DCN-20; FB-GCNN-2; FB-GCNN-3; FB-GCNN-4; FB-GCNN-5; FB-GCNN-6; FB-GCNN-7; GNN-A; GraphSAGE-A; GIN-A
1.000000000000000056e-01;1.000000000000000000e+00;1.000000000000000000e+00;8.880000000000000115e-01;9.300000000000000488e-01;9.549999999999999600e-01;9.599999999999999645e-01;9.739999999999999769e-01;9.839999999999999858e-01;5.379999999999999227e-01;9.150000000000000355e-01;6.329999999999997851e-01
2.000000000000000111e-01;1.000000000000000000e+00;9.949999999999999956e-01;6.939999999999999503e-01;7.790000000000000258e-01;9.230000000000000426e-01;9.529999999999999583e-01;9.579999999999999627e-01;9.729999999999999760e-01;5.799999999999996825e-02;6.979999999999998428e-01;1.969999999999999529e-01
2.999999999999999889e-01;9.889999999999999902e-01;9.749999999999999778e-01;5.709999999999999520e-01;6.770000000000000462e-01;7.429999999999999938e-01;8.219999999999999529e-01;8.759999999999998899e-01;8.539999999999999813e-01;5.500000000000000028e-02;4.849999999999998757e-01;6.899999999999999190e-02
4.000000000000000222e-01;9.779999999999998694e-01;9.659999999999998588e-01;6.139999999999998792e-01;7.019999999999998463e-01;7.929999999999998161e-01;8.050000000000000488e-01;8.669999999999999929e-01;8.659999999999998810e-01;5.399999999999998551e-02;4.459999999999999520e-01;4.499999999999999833e-02
5.000000000000000000e-01;9.069999999999998064e-01;8.489999999999998659e-01;4.799999999999998712e-01;5.529999999999999361e-01;6.450000000000000178e-01;6.789999999999999369e-01;6.509999999999999121e-01;7.279999999999997584e-01;6.399999999999998745e-02;2.189999999999999725e-01;2.500000000000000139e-02
5.999999999999999778e-01;9.159999999999999254e-01;7.820000000000000284e-01;3.679999999999998828e-01;4.849999999999999312e-01;5.999999999999999778e-01;6.430000000000000160e-01;7.039999999999998481e-01;7.109999999999998543e-01;5.999999999999999778e-02;2.359999999999998765e-01;2.000000000000000042e-02
6.999999999999999556e-01;9.040000000000000258e-01;7.649999999999996803e-01;2.959999999999999298e-01;4.139999999999997571e-01;4.569999999999997953e-01;4.529999999999999583e-01;5.409999999999998144e-01;5.699999999999997291e-01;5.899999999999998301e-02;1.989999999999999825e-01;1.799999999999997088e-02


==> data/density/density_inf-random-prct75_acc.csv <==
xaxis; DCN; DCN-20; FB-GCNN-2; FB-GCNN-3; FB-GCNN-4; FB-GCNN-5; FB-GCNN-6; FB-GCNN-7; GNN-A; GraphSAGE-A; GIN-A
1.000000000000000056e-01;1.000000000000000000e+00;1.000000000000000000e+00;8.900000000000000133e-01;9.350000000000000533e-01;9.549999999999999600e-01;9.649999999999999689e-01;9.749999999999999778e-01;9.849999999999999867e-01;5.849999999999999645e-01;9.200000000000000400e-01;6.750000000000000444e-01
2.000000000000000111e-01;1.000000000000000000e+00;1.000000000000000000e+00;7.550000000000000044e-01;8.050000000000000488e-01;9.449999999999999512e-01;9.599999999999999645e-01;9.699999999999999734e-01;9.799999999999999822e-01;5.999999999999999778e-02;7.349999999999999867e-01;2.049999999999999878e-01
2.999999999999999889e-01;9.949999999999999956e-01;9.849999999999999867e-01;5.749999999999999556e-01;6.899999999999999467e-01;8.149999999999999467e-01;8.399999999999999689e-01;8.850000000000000089e-01;8.850000000000000089e-01;5.999999999999999778e-02;5.350000000000000311e-01;7.499999999999999722e-02
4.000000000000000222e-01;9.899999999999999911e-01;9.749999999999999778e-01;6.199999999999999956e-01;7.349999999999999867e-01;8.299999999999999600e-01;8.299999999999999600e-01;8.850000000000000089e-01;9.000000000000000222e-01;5.500000000000000028e-02;4.600000000000000200e-01;5.000000000000000278e-02
5.000000000000000000e-01;9.399999999999999467e-01;8.750000000000000000e-01;5.400000000000000355e-01;5.600000000000000533e-01;6.550000000000000266e-01;6.999999999999999556e-01;8.100000000000000533e-01;7.850000000000000311e-01;7.000000000000000666e-02;2.349999999999999867e-01;2.999999999999999889e-02
5.999999999999999778e-01;9.549999999999999600e-01;8.000000000000000444e-01;4.400000000000000022e-01;5.150000000000000133e-01;5.999999999999999778e-01;6.500000000000000222e-01;7.249999999999999778e-01;7.500000000000000000e-01;5.999999999999999778e-02;2.600000000000000089e-01;2.000000000000000042e-02
6.999999999999999556e-01;9.150000000000000355e-01;8.000000000000000444e-01;3.499999999999999778e-01;4.500000000000000111e-01;4.899999999999999911e-01;5.550000000000000488e-01;6.199999999999999956e-01;5.999999999999999778e-01;5.999999999999999778e-02;2.099999999999999922e-01;2.000000000000000042e-02


==> data/density/density_inf-random-std_down_acc.csv <==
xaxis; DCN; DCN-20; FB-GCNN-2; FB-GCNN-3; FB-GCNN-4; FB-GCNN-5; FB-GCNN-6; FB-GCNN-7; GNN-A; GraphSAGE-A; GIN-A
1.000000000000000056e-01;9.972459340771462344e-01;9.882905120266860521e-01;7.108204061434881815e-01;7.821252036298453891e-01;8.482143766147427488e-01;8.723503515312125423e-01;7.870405221625403902e-01;8.648402774818367833e-01;6.899799427654534911e-02;8.007575626846560324e-01;3.593675096209845155e-01
2.000000000000000111e-01;9.535697518905942305e-01;8.960349939982963363e-01;4.397675241845049321e-01;5.556832925644547005e-01;6.203125851027224691e-01;6.929175431237750704e-01;7.228795969350074735e-01;7.397112884064698246e-01;-2.049866309204641246e-02;4.067872407586503036e-01;6.576240994676407770e-02
2.999999999999999889e-01;8.941982935402048582e-01;8.473991869963483081e-01;3.110436902402615722e-01;4.109350005821024721e-01;4.614092215292945331e-01;5.132461920913908848e-01;5.784310616612553524e-01;5.864419551026945898e-01;2.770177871865297375e-02;2.047909458802239790e-01;2.086072595001411956e-02
4.000000000000000222e-01;6.971144973181803151e-01;5.909634922135806878e-01;2.435741950400893974e-01;2.914090608522422743e-01;3.316566056765235526e-01;3.800916365778855832e-01;4.067005087510355832e-01;4.216916027327277661e-01;3.151888598279292686e-02;1.703795492040537651e-01;-1.152144312158848161e-04
5.000000000000000000e-01;5.667805067965886456e-01;4.267786976896165152e-01;1.504576823961372711e-01;2.004321510864896794e-01;2.343439935457335976e-01;2.871968674895836182e-01;2.787795445217235435e-01;3.107432664942999523e-01;3.095940718314025425e-02;6.743931425161311943e-02;-3.553691334094430387e-03
5.999999999999999778e-01;5.456400409759770698e-01;4.380302756324225832e-01;1.362473628887604926e-01;1.668178345426491738e-01;2.197992314273926329e-01;2.644160749966275592e-01;2.871884280405230805e-01;2.803401288797694457e-01;3.722989915452732529e-02;6.673925566606718485e-02;-1.867759526130203726e-03
6.999999999999999556e-01;4.359449172740442191e-01;2.975949729800289045e-01;1.111179560852128545e-01;1.227371857694224411e-01;1.532410082692021169e-01;1.877183967097800221e-01;2.123858938067883506e-01;2.170898329596517851e-01;3.445774513236209841e-02;4.831754988809040807e-02;-6.687100307645637773e-03


==> data/density/density_inf-random-std_up_acc.csv <==
xaxis; DCN; DCN-20; FB-GCNN-2; FB-GCNN-3; FB-GCNN-4; FB-GCNN-5; FB-GCNN-6; FB-GCNN-7; GNN-A; GraphSAGE-A; GIN-A
1.000000000000000056e-01;1.001554065922853898e+00;1.004109487973314119e+00;9.087795938565115250e-01;9.570747963701544681e-01;9.761856233852574949e-01;9.932496484687878269e-01;1.050559477837459621e+00;1.014759722518162821e+00;6.274020057234546144e-01;9.412424373153435164e-01;6.770324903790152504e-01
2.000000000000000111e-01;1.014430248109406074e+00;1.025165006001703238e+00;8.142324758154952935e-01;8.759167074355452831e-01;9.452874148972776336e-01;9.898824568762250031e-01;1.004720403064992773e+00;1.009888711593530219e+00;1.664986630920464172e-01;8.112127592413493904e-01;2.722375900532359450e-01
2.999999999999999889e-01;1.011401706459795102e+00;9.950008130036521736e-01;6.973563097597383909e-01;7.974649994178979462e-01;8.517907784707053898e-01;8.907538079086085858e-01;9.183689383387447780e-01;9.391580448973054773e-01;7.829822128134703019e-02;6.024090541197758553e-01;9.193927404998587793e-02
4.000000000000000222e-01;1.028885502681819553e+00;1.010636507786419225e+00;6.900258049599103938e-01;7.725909391477575605e-01;8.255433943234764538e-01;8.763083634221143781e-01;8.980994912489645987e-01;9.159083972672721341e-01;6.168111401720709208e-02;5.244204507959461248e-01;7.811521443121591246e-02
5.000000000000000000e-01;9.464194932034116770e-01;9.056213023103832915e-01;5.907423176038628654e-01;6.731678489135101140e-01;7.400560064542662797e-01;7.852031325104164017e-01;8.048204554782762976e-01;8.212567335057001650e-01;8.224059281685977552e-02;3.217606857483868987e-01;4.995369133409444801e-02
5.999999999999999778e-01;9.751599590240228599e-01;8.911697243675773539e-01;4.917526371112395100e-01;5.951821654573508091e-01;6.882007685726074797e-01;7.371839250033724866e-01;7.884115719594766425e-01;8.048598711202307188e-01;6.797010084547268349e-02;2.768607443339328178e-01;3.066775952613020467e-02
6.999999999999999556e-01;9.312550827259558073e-01;8.148050270199711509e-01;4.680820439147870826e-01;5.876628142305775349e-01;6.467589917307978720e-01;6.926816032902198828e-01;7.228141061932120692e-01;7.433101670403484684e-01;6.834225486763789714e-02;2.448824501119096220e-01;3.748710030764564050e-02


==> data/noise/noise_inf-constant-mean_err.csv <==
xaxis; DCN; DCN-20; DCN-10; Linear; Linear-Rnd-20; Linear-Rnd-10; FB-GCNN-2; FB-GCNN-3; FB-GCNN-4; GNN-A; GAT-A; GraphSAGE-A; GIN-A
0.000000000000000000e+00;1.071441128849983174e-02;3.056778807193040806e-02;5.232768401503563177e-02;1.129767943534026181e-02;3.337857711740288558e-02;4.618581430495957707e-02;1.195262347161769878e-01;8.124194379895925688e-02;3.804001796990633122e-02;1.644332078099250694e-01;6.540300357341766180e-01;3.125101044774055703e-01;3.577718591690063343e-01
5.000000000000000278e-02;1.251869380474090500e-02;3.039340462535619625e-02;4.321010965853929603e-02;4.863062350681800206e-02;5.338805302474763231e-02;7.000841839244720255e-02;9.849911443889140805e-02;6.163213774561882019e-02;8.182459414005278930e-02;1.268003687262534984e-01;6.531506991386413219e-01;3.257999663054942929e-01;3.795356792211532770e-01
1.000000000000000056e-01;1.596177574247121742e-02;3.073579937219619862e-02;4.528530262410640495e-02;7.155052813173383430e-02;9.388363061995684544e-02;9.720635404208702313e-02;1.235707397758960685e-01;9.876610934734345038e-02;4.599446684122085460e-02;1.828579598665237560e-01;6.222966456413269176e-01;2.719791993498802407e-01;4.939262503385543623e-01
1.500000000000000222e-01;2.452278118580579827e-02;4.167156387120485306e-02;4.538995869457721627e-02;8.313482114827296099e-02;9.095691467230584970e-02;1.630143671049956999e-01;1.634424196183681399e-01;9.942283757030963287e-02;5.705040402710438024e-02;1.514613208174705461e-01;6.520200562477111994e-01;3.076293256878852578e-01;4.755267202854156494e-01
2.000000000000000111e-01;2.161144059151411112e-02;4.263197835534811297e-02;7.553706347942351629e-02;9.387293062625882978e-02;1.354098222816607910e-01;1.535076082575715650e-01;1.451166513562202331e-01;7.933432899415493456e-02;5.277772568166255729e-02;1.941734549403190679e-01;6.541210103034973411e-01;5.021678435802460205e-01;5.574302411079407049e-01
2.500000000000000000e-01;2.363841909915208664e-02;4.629428911954164283e-02;5.389976873993873596e-02;1.584637298095092905e-01;1.762728583730617249e-01;2.027429133873365763e-01;1.641217654943466220e-01;1.125846408307552282e-01;7.946744509041309135e-02;2.136022210121154841e-01;6.813990235328674094e-01;2.895945046842098303e-01;5.999299466609955278e-01
3.000000000000000444e-01;2.376050740480422849e-02;3.595098149031400458e-02;4.026139050722122442e-02;1.326166874635302806e-01;1.589732304956583686e-01;1.946687606144743565e-01;1.447655546665191639e-01;6.909483492374419999e-02;5.622259899973869324e-02;2.214387935400009277e-01;7.080649375915527566e-01;3.383223572373389998e-01;6.465739119052886785e-01
3.500000000000000333e-01;2.996931787580251610e-02;4.121928498148918346e-02;5.321961946785450093e-02;1.508568226283213964e-01;1.297831112125741870e-01;1.900166450907158910e-01;1.198312322795391099e-01;5.079660132527351324e-02;7.599613033235072534e-02;2.352364432811737127e-01;7.115962958335876332e-01;4.057277348637580716e-01;6.523731470108031782e-01
4.000000000000000222e-01;3.032918900251388439e-02;2.311154954135417883e-02;3.284886784851551167e-02;1.730599234468711833e-01;2.007928999853991758e-01;2.678915692901744916e-01;1.074970753490924885e-01;5.973352104425430631e-02;8.535051107406615989e-02;2.266412013769149858e-01;6.882335972785950107e-01;3.290192419290542403e-01;6.672368764877318892e-01
4.500000000000000111e-01;4.040380369871855032e-02;3.101639494299888652e-02;4.260933041572570468e-02;1.906916772272147786e-01;2.407600366128227198e-01;2.147448022522593924e-01;1.606835731863975603e-01;1.160951564460992874e-01;6.665982559323310741e-02;2.583627778291702204e-01;7.119700598716736106e-01;3.867003107070922652e-01;7.167827296257018865e-01
5.000000000000000000e-01;2.811490677297115437e-02;7.645192343741655239e-02;5.994676999747752810e-02;2.040969578346644164e-01;2.367953283530521424e-01;2.119590073509394768e-01;1.323756216466426827e-01;6.662441238760948015e-02;8.636555321514606531e-02;2.364890474081039473e-01;7.385609912872314053e-01;3.562462419271469338e-01;7.003949618339538885e-01


==> data/noise/noise_inf-constant-med_err.csv <==
xaxis; DCN; DCN-20; DCN-10; Linear; Linear-Rnd-20; Linear-Rnd-10; FB-GCNN-2; FB-GCNN-3; FB-GCNN-4; GNN-A; GAT-A; GraphSAGE-A; GIN-A
0.000000000000000000e+00;7.705652620643377304e-03;1.094774808734655380e-02;1.651649922132492065e-02;7.939502107798862909e-03;1.317502040485872550e-02;2.434317161905655974e-02;8.070076256990432739e-02;3.299337252974510193e-02;2.815639413893222809e-02;1.268178671598434448e-01;6.058986783027648926e-01;2.647328674793243408e-01;2.937912642955780029e-01
5.000000000000000278e-02;1.108156330883502960e-02;2.035890519618988037e-02;2.772944048047065735e-02;2.992537646118714062e-02;4.823044086117467266e-02;5.116769980873783069e-02;8.013346046209335327e-02;3.023086301982402802e-02;2.593381330370903015e-02;9.710465371608734131e-02;6.367059946060180664e-01;2.172810584306716919e-01;3.306605815887451172e-01
1.000000000000000056e-01;1.336036436259746552e-02;2.225776202976703644e-02;1.951925642788410187e-02;5.384212099903342569e-02;7.836351454394539784e-02;6.050657545141561316e-02;8.593010157346725464e-02;3.562098369002342224e-02;2.598557993769645691e-02;1.200406923890113831e-01;6.206072568893432617e-01;2.116664350032806396e-01;4.772110879421234131e-01
1.500000000000000222e-01;1.871027797460556030e-02;2.260179817676544189e-02;3.262262046337127686e-02;7.051105558057634004e-02;7.083725481858781092e-02;9.087168780414954516e-02;1.054997667670249939e-01;3.952177613973617554e-02;2.989623509347438812e-02;1.284863501787185669e-01;6.279997825622558594e-01;2.657665610313415527e-01;4.632775187492370605e-01
2.000000000000000111e-01;2.012057974934577942e-02;2.424003928899765015e-02;3.166687488555908203e-02;7.744586141255511980e-02;1.075878325239248007e-01;1.319840596701390423e-01;1.191172897815704346e-01;4.243125766515731812e-02;3.149803727865219116e-02;1.491612792015075684e-01;6.325314044952392578e-01;5.280188918113708496e-01;5.203590989112854004e-01
2.500000000000000000e-01;2.152680605649948120e-02;2.667045034468173981e-02;2.958520874381065369e-02;1.230730945492824330e-01;9.506400617567020706e-02;1.366386502978448880e-01;1.095176711678504944e-01;4.017978534102439880e-02;3.343423455953598022e-02;1.974908411502838135e-01;6.640281677246093750e-01;2.633870542049407959e-01;5.839874744415283203e-01
3.000000000000000444e-01;2.186477184295654297e-02;1.956200599670410156e-02;2.332580275833606720e-02;1.021789190539934000e-01;1.200858329904729016e-01;1.266577054722551887e-01;1.370989233255386353e-01;3.633289411664009094e-02;3.133671730756759644e-02;1.788873672485351562e-01;7.032266259193420410e-01;3.170901238918304443e-01;6.375721693038940430e-01
3.500000000000000333e-01;2.518565580248832703e-02;2.439524233341217041e-02;3.240913897752761841e-02;1.286561000733171811e-01;1.083037476562423440e-01;1.533110104686785102e-01;1.091377809643745422e-01;4.010982811450958252e-02;4.998477548360824585e-02;1.978257298469543457e-01;6.851235032081604004e-01;3.436511158943176270e-01;6.381511092185974121e-01
4.000000000000000222e-01;2.704204618930816650e-02;1.752559840679168701e-02;2.506984211504459381e-02;1.449051769672364542e-01;1.627056438017891182e-01;2.107458810531698257e-01;9.799592941999435425e-02;4.406324028968811035e-02;5.469682067632675171e-02;2.142884135246276855e-01;6.751189231872558594e-01;3.190574645996093750e-01;6.607301235198974609e-01
4.500000000000000111e-01;3.016934916377067566e-02;2.043132297694683075e-02;2.828111127018928528e-02;1.673133995452610878e-01;1.756413875847443740e-01;1.760709121354316897e-01;1.175533607602119446e-01;4.982163757085800171e-02;4.455305635929107666e-02;2.204312086105346680e-01;6.954565644264221191e-01;3.258766531944274902e-01;6.666077375411987305e-01
5.000000000000000000e-01;2.318774722516536713e-02;4.407484829425811768e-02;3.487894684076309204e-02;1.564508424040098045e-01;1.889466094601931212e-01;1.694639999664490637e-01;9.447972476482391357e-02;4.475583136081695557e-02;4.967233538627624512e-02;2.380799055099487305e-01;7.127040624618530273e-01;2.435762435197830200e-01;6.796498298645019531e-01


==> data/noise/noise_inf-constant-prct25_err.csv <==
xaxis; DCN; DCN-20; DCN-10; Linear; Linear-Rnd-20; Linear-Rnd-10; FB-GCNN-2; FB-GCNN-3; FB-GCNN-4; GNN-A; GAT-A; GraphSAGE-A; GIN-A
0.000000000000000000e+00;6.866004317998886108e-03;8.981666527688503265e-03;1.112309191375970840e-02;5.501977355982504668e-03;9.276766560435446840e-03;1.473642117921825957e-02;5.558349564671516418e-02;1.686135493218898773e-02;1.859267428517341614e-02;1.067565828561782837e-01;5.690513849258422852e-01;1.753317266702651978e-01;1.789962947368621826e-01
5.000000000000000278e-02;9.483283385634422302e-03;1.272326242178678513e-02;1.868685521185398102e-02;2.511727696010796970e-02;3.253690224823844318e-02;3.118620302578981388e-02;6.124208495020866394e-02;2.066567912697792053e-02;1.939041167497634888e-02;8.594261109828948975e-02;5.973682999610900879e-01;1.451252102851867676e-01;2.333819717168807983e-01
1.000000000000000056e-01;1.264080125838518143e-02;1.572813279926776886e-02;1.514568459242582321e-02;4.118290827491732226e-02;5.209486790460202132e-02;5.131794535366249882e-02;5.066244676709175110e-02;2.326034754514694214e-02;2.140021882951259613e-02;9.951251745223999023e-02;5.848448276519775391e-01;1.534413397312164307e-01;3.836742341518402100e-01
1.500000000000000222e-01;1.660123653709888458e-02;1.903950236737728119e-02;2.193274535238742828e-02;5.627544446873403161e-02;6.424409029000635596e-02;6.710935759918180976e-02;7.138299196958541870e-02;2.707375027239322662e-02;2.469281479716300964e-02;1.115259006619453430e-01;6.169264316558837891e-01;1.772809177637100220e-01;3.581565916538238525e-01
2.000000000000000111e-01;1.858100481331348419e-02;1.764073595404624939e-02;1.887864433228969574e-02;6.280722655847129077e-02;7.475693589645038273e-02;8.492928747701174175e-02;6.551991403102874756e-02;2.802192233502864838e-02;2.443102374672889709e-02;1.299637556076049805e-01;6.139948368072509766e-01;3.133008480072021484e-01;4.818063974380493164e-01
2.500000000000000000e-01;1.683040708303451538e-02;1.882872171700000763e-02;2.148659899830818176e-02;8.988450532992202369e-02;8.208843450453599810e-02;9.016362384373209637e-02;7.095371931791305542e-02;3.162195533514022827e-02;2.764304913580417633e-02;1.576246321201324463e-01;6.332645416259765625e-01;1.841918826103210449e-01;5.498610138893127441e-01
3.000000000000000444e-01;1.490413304418325424e-02;1.379198580980300903e-02;1.816338859498500824e-02;7.431549667418684002e-02;1.052370159521402587e-01;1.037163922685824941e-01;7.672556489706039429e-02;2.900239452719688416e-02;2.751597017049789429e-02;1.531959176063537598e-01;6.715411543846130371e-01;1.979694366455078125e-01;5.713261961936950684e-01
3.500000000000000333e-01;2.129918150603771210e-02;1.641188561916351318e-02;1.768727973103523254e-02;8.937635754738088023e-02;8.858559988400603602e-02;1.350586467817537217e-01;8.527250587940216064e-02;3.425991907715797424e-02;3.250790759921073914e-02;1.711709648370742798e-01;6.605699062347412109e-01;1.873498857021331787e-01;6.056517958641052246e-01
4.000000000000000222e-01;1.955702714622020721e-02;1.456619985401630402e-02;1.864877715706825256e-02;9.662749778482447593e-02;9.927943318767351588e-02;1.518930745624755552e-01;7.639492303133010864e-02;3.618271276354789734e-02;3.676845878362655640e-02;1.782568097114562988e-01;6.452822089195251465e-01;1.378244310617446899e-01;6.097091436386108398e-01
4.500000000000000111e-01;2.100977674126625061e-02;1.633430086076259613e-02;2.180349826812744141e-02;1.233512899378910871e-01;1.430803851280165184e-01;1.345146548658348040e-01;7.939756661653518677e-02;4.124357178807258606e-02;4.044951498508453369e-02;1.856770664453506470e-01;6.558330655097961426e-01;2.429872900247573853e-01;6.261484026908874512e-01
5.000000000000000000e-01;1.695181056857109070e-02;2.556178346276283264e-02;2.379085309803485870e-02;1.149010710178411943e-01;1.518603347291047068e-01;1.199789119210853683e-01;7.910928875207901001e-02;3.978106379508972168e-02;3.898259997367858887e-02;2.007597684860229492e-01;6.745851635932922363e-01;1.779848486185073853e-01;6.568124294281005859e-01


==> data/noise/noise_inf-constant-prct75_err.csv <==
xaxis; DCN; DCN-20; DCN-10; Linear; Linear-Rnd-20; Linear-Rnd-10; FB-GCNN-2; FB-GCNN-3; FB-GCNN-4; GNN-A; GAT-A; GraphSAGE-A; GIN-A
0.000000000000000000e+00;9.457982145249843597e-03;2.465703710913658142e-02;3.418848663568496704e-02;1.285212847962060104e-02;2.196158059464410617e-02;7.782279787209293864e-02;1.359835863113403320e-01;8.167541772127151489e-02;3.745590150356292725e-02;1.634812802076339722e-01;7.507163882255554199e-01;5.194554924964904785e-01;5.944650173187255859e-01
5.000000000000000278e-02;1.451742090284824371e-02;3.374627232551574707e-02;4.418811947107315063e-02;4.800650649569487144e-02;6.977563245050949492e-02;8.965199640313624430e-02;1.301121264696121216e-01;3.817154839634895325e-02;7.180738449096679688e-02;1.473385244607925415e-01;6.973788738250732422e-01;5.212171673774719238e-01;5.754175782203674316e-01
1.000000000000000056e-01;1.593673042953014374e-02;3.665301948785781860e-02;2.589322254061698914e-02;6.624695782816118761e-02;1.079161434602097791e-01;8.352636516722812543e-02;1.456340998411178589e-01;7.849979400634765625e-02;5.597947910428047180e-02;1.488553285598754883e-01;6.423652768135070801e-01;3.220548331737518311e-01;5.757712721824645996e-01
1.500000000000000222e-01;2.454071305692195892e-02;4.318740218877792358e-02;5.143589898943901062e-02;8.718286997361125723e-02;9.648046803181903330e-02;2.088751270605103960e-01;1.255937367677688599e-01;6.822063028812408447e-02;7.163390517234802246e-02;1.687047034502029419e-01;6.820251345634460449e-01;4.182185828685760498e-01;5.705024600028991699e-01
2.000000000000000111e-01;2.265894971787929535e-02;4.143107309937477112e-02;6.840366870164871216e-02;1.032361605977176189e-01;1.610340471570811671e-01;2.029157104904608377e-01;1.879983842372894287e-01;1.112908348441123962e-01;4.390526935458183289e-02;2.069637924432754517e-01;6.807491779327392578e-01;7.288925647735595703e-01;6.079768538475036621e-01
2.500000000000000000e-01;2.315736562013626099e-02;4.383169114589691162e-02;5.070460215210914612e-02;1.780423204606466081e-01;2.193709468504595472e-01;2.417834437279430537e-01;1.947815567255020142e-01;9.630731493234634399e-02;6.464237719774246216e-02;2.296483069658279419e-01;7.371726036071777344e-01;3.535737693309783936e-01;6.551750302314758301e-01
3.000000000000000444e-01;2.801694348454475403e-02;2.902025170624256134e-02;4.507776349782943726e-02;1.581274106891069620e-01;1.646821429147486970e-01;2.067456449552213249e-01;1.687536984682083130e-01;6.135477125644683838e-02;3.886997327208518982e-02;2.553777992725372314e-01;7.517052292823791504e-01;3.855765461921691895e-01;7.166293859481811523e-01
3.500000000000000333e-01;3.439193591475486755e-02;3.706177324056625366e-02;5.755047500133514404e-02;1.786134396406325875e-01;1.391226235240856368e-01;2.390700270671720362e-01;1.440349072217941284e-01;4.875303432345390320e-02;7.317285239696502686e-02;2.776194810867309570e-01;7.469732761383056641e-01;5.651063323020935059e-01;6.910757422447204590e-01
4.000000000000000222e-01;3.766952827572822571e-02;2.230506390333175659e-02;4.553565382957458496e-02;1.804431797194696041e-01;2.356455778928160660e-01;3.586430366122719815e-01;1.155194118618965149e-01;6.418971717357635498e-02;6.671489030122756958e-02;2.416473329067230225e-01;7.024629712104797363e-01;3.702975809574127197e-01;6.921266317367553711e-01
4.500000000000000111e-01;5.019730702042579651e-02;3.905078396201133728e-02;4.387883096933364868e-02;2.340930518840030616e-01;3.164484906040470613e-01;2.371019275187456476e-01;1.972912997007369995e-01;1.243451535701751709e-01;8.515756577253341675e-02;2.547456324100494385e-01;7.489587664604187012e-01;4.905740022659301758e-01;7.885911464691162109e-01
5.000000000000000000e-01;4.030786827206611633e-02;8.965216577053070068e-02;5.483129620552062988e-02;2.202404331071294019e-01;3.018025983149017488e-01;2.229180146804596863e-01;1.344093680381774902e-01;5.830511450767517090e-02;5.611291900277137756e-02;2.623495161533355713e-01;7.813216447830200195e-01;4.525792300701141357e-01;7.269951701164245605e-01


==> data/noise/noise_inf-constant-std_down_err.csv <==
xaxis; DCN; DCN-20; DCN-10; Linear; Linear-Rnd-20; Linear-Rnd-10; FB-GCNN-2; FB-GCNN-3; FB-GCNN-4; GNN-A; GAT-A; GraphSAGE-A; GIN-A
0.000000000000000000e+00;-1.022884398698806555e-03;1.281299689784646048e-02;2.786746799945831465e-02;-5.110154456148131852e-03;1.547159068006912636e-02;2.346736882501956542e-02;1.005759523622691692e-01;5.294602945446968273e-02;2.310886342078447703e-02;1.374558757990598512e-01;5.747777879983186899e-01;2.733868540450931084e-01;3.011910007148981272e-01
5.000000000000000278e-02;7.929881848394871452e-04;1.347548797726631081e-02;2.420677602291107164e-02;2.659324386116205391e-02;3.547991011682270768e-02;4.322214003379289127e-02;8.046320416033267420e-02;3.804499953985214511e-02;5.000098615884780023e-02;9.757875077426432509e-02;5.772845133394002293e-01;2.873668048903346151e-01;3.026683370769024384e-01
1.000000000000000056e-01;3.336951881647108945e-03;1.393738951534033085e-02;2.556767452508210831e-02;4.592536686413967173e-02;6.472666297947565761e-02;6.788039491717873242e-02;9.110072486102580025e-02;6.881852529942990293e-02;2.913710646331310258e-02;1.338228751718998077e-01;5.290720164775848389e-01;2.355070616304874576e-01;3.770953486859798254e-01
1.500000000000000222e-01;7.997305840253831483e-03;2.123912066221237196e-02;2.159779183566570143e-02;5.760770841026853495e-02;6.152311354681094108e-02;1.162807907775722516e-01;1.297843110561370805e-01;6.319450527429579245e-02;3.372863236814737514e-02;1.064285046607255925e-01;5.600117726624012082e-01;2.636723767220973680e-01;3.049802671372890406e-01
2.000000000000000111e-01;7.935055904090404857e-03;2.155835853889584777e-02;4.785331480205058663e-02;6.820987808044967626e-02;9.938168689773932418e-02;1.096606792910757022e-01;1.126384903863072301e-01;5.516928866505622919e-02;3.168110813945531484e-02;1.325024417787790398e-01;5.578363598883152585e-01;4.498829585686326404e-01;3.571390560269356307e-01
2.500000000000000000e-01;7.699310574680564428e-03;2.303818071261047942e-02;2.992303650826215813e-02;1.158701991869558051e-01;1.243743869977940869e-01;1.414863777799623690e-01;1.227941686287522260e-01;7.714972402900456550e-02;3.367779307067394340e-02;1.334545826911926469e-01;5.878586659952997895e-01;2.467728445678949445e-01;4.245825698971749107e-01
3.000000000000000444e-01;8.579488974064587367e-03;1.119406744837760787e-02;2.024397622793912971e-02;9.638976128711662650e-02;1.178037437586637870e-01;1.402868308725624125e-01;1.003605076670646690e-01;4.599454283714293767e-02;3.091666899621486539e-02;1.360526480525732218e-01;6.216112418845296528e-01;2.945633170008659096e-01;4.457929018884897454e-01
3.500000000000000333e-01;1.337303020060062395e-02;2.123380910605192351e-02;2.743724182248115720e-02;1.069672370387408644e-01;8.959235300439938321e-02;1.391253658348431399e-01;9.316577572375536742e-02;3.098070990294218147e-02;4.754480585455893998e-02;1.481267286837101016e-01;6.410271245613694546e-01;3.640071985498070650e-01;4.302621894329785590e-01
4.000000000000000222e-01;1.208818599581718348e-02;7.796532623469829698e-03;1.598869975656271036e-02;1.290063594823511184e-01;1.425626825747407234e-01;2.029420790108552586e-01;7.721207141876221258e-02;3.687882889062166214e-02;4.537254672497510744e-02;1.229989659786224487e-01;5.999809811264277259e-01;2.859465967118740015e-01;4.393165836855769113e-01
4.500000000000000111e-01;1.853943035006523285e-02;1.351901389658451136e-02;2.182809185236692096e-02;1.365492305287487607e-01;1.706997232565465039e-01;1.556432808218555508e-01;1.207492671906948145e-01;7.186761599034072190e-02;3.837737176567315722e-02;1.592192199826240606e-01;6.134107158333063081e-01;3.389000352844595554e-01;5.251840003579855143e-01
5.000000000000000000e-01;8.102016076445579112e-03;4.179869372397661265e-02;3.623161233961581795e-02;1.532225236102316424e-01;1.752028084989820933e-01;1.509947053003884709e-01;9.697190240025520269e-02;3.813365962356328465e-02;5.652153182774782153e-02;1.260605611652135805e-01;6.539436877518891578e-01;3.155106413364410778e-01;5.191869875788688304e-01


==> data/noise/noise_inf-constant-std_up_err.csv <==
xaxis; DCN; DCN-20; DCN-10; Linear; Linear-Rnd-20; Linear-Rnd-10; FB-GCNN-2; FB-GCNN-3; FB-GCNN-4; GNN-A; GAT-A; GraphSAGE-A; GIN-A
0.000000000000000000e+00;2.245170697569846829e-02;4.832257924601435217e-02;7.678790003061294889e-02;2.770551332682865547e-02;5.128556355473664480e-02;6.890425978489958525e-02;1.384765170700848202e-01;1.095378581434488241e-01;5.297117251902818541e-02;1.914105398207902875e-01;7.332822834700345460e-01;3.516333549097180322e-01;4.143527176231145415e-01
5.000000000000000278e-02;2.424439942464232112e-02;4.731132127344608168e-02;6.221344329416751695e-02;7.066800315247395714e-02;7.129619593267255695e-02;9.679469675110151383e-02;1.165350247174501419e-01;8.521927595138549527e-02;1.136482021212577853e-01;1.560219866782426856e-01;7.290168849378824145e-01;3.642331277206539708e-01;4.564030213654041157e-01
1.000000000000000056e-01;2.858659960329532762e-02;4.753420922905206292e-02;6.500293072313070852e-02;9.717568939932799688e-02;1.230405982604380333e-01;1.265323131669953138e-01;1.560407546907663368e-01;1.287136933952570117e-01;6.285182721912860315e-02;2.318930445611477043e-01;7.155212748050689964e-01;3.084513370692730239e-01;6.107571519911288993e-01
1.500000000000000222e-01;4.104825653135776853e-02;6.210400708019733762e-02;6.918212555348873805e-02;1.086619338862773870e-01;1.203907157978007514e-01;2.097479434324191483e-01;1.971005281805991993e-01;1.356511698663234733e-01;8.037217568606139229e-02;1.964941369742154997e-01;7.440283398330211906e-01;3.515862746536731476e-01;6.460731734335423138e-01
2.000000000000000111e-01;3.528782527893781912e-02;6.370559817180038165e-02;1.032208121567964459e-01;1.195359831720679833e-01;1.714379576655822579e-01;1.973545372240674278e-01;1.775948123261332223e-01;1.034993693232536399e-01;7.387434322386979280e-02;2.558444681018591238e-01;7.504056607186794237e-01;5.544527285918593451e-01;7.577214261889457791e-01
2.500000000000000000e-01;3.957752762362361232e-02;6.955039752647280971e-02;7.787650097161531726e-02;2.010572604320627899e-01;2.281713297483293768e-01;2.639994489947107836e-01;2.054493623599410179e-01;1.480195576325059048e-01;1.252570971101522324e-01;2.937498593330383212e-01;7.749393810704350294e-01;3.324161648005247160e-01;7.752773234248161449e-01
3.000000000000000444e-01;3.894152583554386787e-02;6.070789553225040130e-02;6.027880478650331914e-02;1.688436136399439347e-01;2.001427172326529502e-01;2.490506903563863006e-01;1.891706016659736589e-01;9.219512701034546232e-02;8.152852900326251762e-02;3.068249390274286337e-01;7.945186332985758604e-01;3.820813974738120899e-01;8.473549219220876116e-01
3.500000000000000333e-01;4.656560555100440479e-02;6.120476085692644341e-02;7.900199711322784812e-02;1.947464082179019285e-01;1.699738694207489909e-01;2.409079243465886422e-01;1.464966888353228525e-01;7.061249274760483807e-02;1.044474548101425038e-01;3.223461578786372961e-01;7.821654671058058117e-01;4.474482711777090782e-01;8.744841045886277975e-01
4.000000000000000222e-01;4.857019200921058877e-02;3.842656645923853143e-02;4.970903594046831298e-02;2.171134874113912483e-01;2.590231173960576561e-01;3.328410595694937246e-01;1.377820792794227645e-01;8.258821319788695048e-02;1.253284754231572262e-01;3.302834367752075506e-01;7.764862134307622954e-01;3.720918871462344790e-01;8.951571692898868671e-01
4.500000000000000111e-01;6.226817704737186432e-02;4.851377598941326169e-02;6.339056897908448840e-02;2.448341239256807966e-01;3.108203499690989080e-01;2.738463236826632619e-01;2.006178791821003060e-01;1.603226969018578529e-01;9.494227942079305760e-02;3.575063356757163802e-01;8.105294039100409131e-01;4.345005861297249750e-01;9.083814588934182588e-01
5.000000000000000000e-01;4.812779746949673310e-02;1.111051531508564921e-01;8.366192765533923825e-02;2.549713920590971905e-01;2.983878482071221638e-01;2.729233094014905103e-01;1.677793408930301489e-01;9.511516515165567565e-02;1.162095746025443022e-01;3.469175336509943142e-01;8.231782948225736529e-01;3.969818425178527899e-01;8.816029360890389466e-01


==> data/src_nodes/src_nodes_inf-random-mean_acc.csv <==
xaxis; DCN; DCN-30; DCN-20; DCN-10; FB-GCNN-3; GNN-A; GAT-A; GraphSAGE-A; GIN-A; MLP
1.000000000000000000e+01;9.897999999999999021e-01;9.901999999999999691e-01;9.849999999999999867e-01;9.347999999999996312e-01;7.817999999999999394e-01;1.106000000000000177e-01;5.339999999999999608e-02;7.055999999999998940e-01;1.767999999999999849e-01;1.004000000000000309e-01
2.000000000000000000e+01;9.817999999999998950e-01;9.731999999999999540e-01;9.562000000000000499e-01;8.323999999999998067e-01;6.716000000000000858e-01;7.760000000000001619e-02;1.779999999999999985e-02;6.005999999999999117e-01;1.334000000000000186e-01;4.580000000000002125e-02
3.000000000000000000e+01;9.900000000000001021e-01;9.862000000000001876e-01;9.673999999999998156e-01;8.092000000000001414e-01;7.044000000000000261e-01;5.060000000000000608e-02;1.839999999999999969e-02;6.148000000000000131e-01;1.409999999999999865e-01;3.120000000000001592e-02
4.000000000000000000e+01;9.834000000000000519e-01;9.675999999999999046e-01;9.337999999999999634e-01;7.421999999999999709e-01;6.049999999999999822e-01;4.839999999999999858e-02;2.720000000000000195e-02;5.116000000000000547e-01;1.483999999999999764e-01;2.660000000000000558e-02
5.000000000000000000e+01;9.801999999999998492e-01;9.549999999999999600e-01;8.721999999999999753e-01;6.443999999999999728e-01;5.584000000000002295e-01;6.960000000000000908e-02;3.360000000000000486e-02;4.853999999999999426e-01;1.408000000000000085e-01;2.120000000000000703e-02
6.000000000000000000e+01;9.527999999999999803e-01;8.770000000000000018e-01;7.825999999999997403e-01;5.024000000000001798e-01;4.397999999999999687e-01;9.939999999999998836e-02;1.300000000000000114e-02;3.504000000000000448e-01;1.220000000000000251e-01;1.560000000000000275e-02
7.000000000000000000e+01;9.494000000000001327e-01;8.268000000000000904e-01;6.881999999999999229e-01;4.036000000000000698e-01;3.358000000000000429e-01;1.328000000000000014e-01;6.600000000000001699e-03;2.627999999999999781e-01;1.014000000000000040e-01;1.420000000000000429e-02
8.000000000000000000e+01;9.024000000000000909e-01;6.670000000000000373e-01;5.077999999999999181e-01;2.594000000000000750e-01;2.064000000000000001e-01;9.519999999999999296e-02;2.000000000000000042e-03;1.438000000000000111e-01;8.140000000000000013e-02;1.360000000000000271e-02
9.000000000000000000e+01;6.820000000000000506e-01;3.612000000000000210e-01;2.670000000000000151e-01;1.303999999999999604e-01;1.160000000000000198e-01;5.619999999999998608e-02;2.399999999999999790e-03;5.820000000000000173e-02;5.340000000000001690e-02;1.040000000000000299e-02


==> data/src_nodes/src_nodes_inf-random-med_acc.csv <==
xaxis; DCN; DCN-30; DCN-20; DCN-10; FB-GCNN-3; GNN-A; GAT-A; GraphSAGE-A; GIN-A; MLP
1.000000000000000000e+01;1.000000000000000000e+00;1.000000000000000000e+00;1.000000000000000000e+00;9.899999999999999911e-01;8.199999999999999512e-01;1.000000000000000056e-01;0.000000000000000000e+00;7.750000000000000222e-01;1.100000000000000006e-01;1.000000000000000056e-01
2.000000000000000000e+01;1.000000000000000000e+00;9.949999999999999956e-01;9.899999999999999911e-01;8.950000000000000178e-01;6.899999999999999467e-01;4.499999999999999833e-02;0.000000000000000000e+00;6.400000000000000133e-01;1.199999999999999956e-01;4.000000000000000083e-02
3.000000000000000000e+01;1.000000000000000000e+00;9.949999999999999956e-01;9.799999999999999822e-01;8.399999999999999689e-01;7.449999999999999956e-01;3.500000000000000333e-02;0.000000000000000000e+00;6.300000000000000044e-01;1.300000000000000044e-01;2.999999999999999889e-02
4.000000000000000000e+01;9.949999999999999956e-01;9.849999999999999867e-01;9.499999999999999556e-01;7.600000000000000089e-01;5.949999999999999734e-01;2.999999999999999889e-02;0.000000000000000000e+00;5.100000000000000089e-01;1.549999999999999989e-01;2.500000000000000139e-02
5.000000000000000000e+01;9.899999999999999911e-01;9.749999999999999778e-01;9.000000000000000222e-01;6.450000000000000178e-01;5.500000000000000444e-01;2.000000000000000042e-02;0.000000000000000000e+00;4.650000000000000244e-01;1.250000000000000000e-01;2.000000000000000042e-02
6.000000000000000000e+01;9.749999999999999778e-01;9.000000000000000222e-01;8.199999999999999512e-01;4.899999999999999911e-01;4.450000000000000067e-01;2.500000000000000139e-02;0.000000000000000000e+00;3.649999999999999911e-01;1.250000000000000000e-01;1.499999999999999944e-02
7.000000000000000000e+01;9.649999999999999689e-01;8.299999999999999600e-01;6.949999999999999512e-01;4.000000000000000222e-01;3.250000000000000111e-01;1.150000000000000050e-01;0.000000000000000000e+00;2.500000000000000000e-01;9.500000000000000111e-02;1.499999999999999944e-02
8.000000000000000000e+01;9.150000000000000355e-01;6.650000000000000355e-01;5.100000000000000089e-01;2.500000000000000000e-01;2.000000000000000111e-01;1.000000000000000056e-01;0.000000000000000000e+00;1.300000000000000044e-01;6.500000000000000222e-02;1.499999999999999944e-02
9.000000000000000000e+01;6.999999999999999556e-01;3.649999999999999911e-01;2.449999999999999956e-01;1.100000000000000006e-01;1.049999999999999961e-01;5.000000000000000278e-02;0.000000000000000000e+00;5.000000000000000278e-02;4.499999999999999833e-02;1.000000000000000021e-02


==> data/src_nodes/src_nodes_inf-random-prct25_acc.csv <==
xaxis; DCN; DCN-30; DCN-20; DCN-10; FB-GCNN-3; GNN-A; GAT-A; GraphSAGE-A; GIN-A; MLP
1.000000000000000000e+01;9.799999999999999822e-01;9.899999999999999911e-01;9.849999999999999867e-01;8.699999999999999956e-01;6.400000000000000133e-01;8.000000000000000167e-02;0.000000000000000000e+00;5.500000000000000444e-01;8.000000000000000167e-02;8.000000000000000167e-02
2.000000000000000000e+01;9.949999999999999956e-01;9.799999999999999822e-01;9.799999999999999822e-01;7.750000000000000222e-01;5.600000000000000533e-01;3.500000000000000333e-02;0.000000000000000000e+00;4.500000000000000111e-01;7.499999999999999722e-02;3.500000000000000333e-02
3.000000000000000000e+01;9.899999999999999911e-01;9.849999999999999867e-01;9.449999999999999512e-01;6.850000000000000533e-01;6.350000000000000089e-01;2.999999999999999889e-02;0.000000000000000000e+00;5.350000000000000311e-01;8.999999999999999667e-02;2.500000000000000139e-02
4.000000000000000000e+01;9.699999999999999734e-01;9.549999999999999600e-01;9.050000000000000266e-01;6.550000000000000266e-01;4.650000000000000244e-01;2.500000000000000139e-02;0.000000000000000000e+00;3.850000000000000089e-01;8.999999999999999667e-02;1.499999999999999944e-02
5.000000000000000000e+01;9.799999999999999822e-01;9.350000000000000533e-01;8.050000000000000488e-01;5.000000000000000000e-01;4.849999999999999867e-01;1.000000000000000021e-02;0.000000000000000000e+00;3.699999999999999956e-01;8.999999999999999667e-02;1.499999999999999944e-02
6.000000000000000000e+01;9.300000000000000488e-01;8.199999999999999512e-01;6.700000000000000400e-01;3.599999999999999867e-01;3.350000000000000200e-01;2.000000000000000042e-02;0.000000000000000000e+00;2.399999999999999911e-01;8.500000000000000611e-02;1.000000000000000021e-02
7.000000000000000000e+01;9.100000000000000311e-01;7.449999999999999956e-01;6.049999999999999822e-01;2.949999999999999845e-01;2.600000000000000089e-01;2.500000000000000139e-02;0.000000000000000000e+00;2.049999999999999878e-01;7.000000000000000666e-02;1.000000000000000021e-02
8.000000000000000000e+01;8.800000000000000044e-01;6.049999999999999822e-01;4.749999999999999778e-01;1.950000000000000067e-01;1.600000000000000033e-01;5.500000000000000028e-02;0.000000000000000000e+00;1.000000000000000056e-01;4.499999999999999833e-02;1.000000000000000021e-02
9.000000000000000000e+01;6.450000000000000178e-01;3.250000000000000111e-01;2.099999999999999922e-01;8.500000000000000611e-02;8.999999999999999667e-02;3.500000000000000333e-02;0.000000000000000000e+00;4.000000000000000083e-02;3.500000000000000333e-02;5.000000000000000104e-03


==> data/src_nodes/src_nodes_inf-random-prct75_acc.csv <==
xaxis; DCN; DCN-30; DCN-20; DCN-10; FB-GCNN-3; GNN-A; GAT-A; GraphSAGE-A; GIN-A; MLP
1.000000000000000000e+01;1.000000000000000000e+00;1.000000000000000000e+00;1.000000000000000000e+00;1.000000000000000000e+00;9.350000000000000533e-01;1.150000000000000050e-01;5.999999999999999778e-02;8.750000000000000000e-01;2.349999999999999867e-01;1.199999999999999956e-01
2.000000000000000000e+01;1.000000000000000000e+00;1.000000000000000000e+00;1.000000000000000000e+00;9.799999999999999822e-01;8.449999999999999734e-01;5.500000000000000028e-02;1.000000000000000021e-02;7.700000000000000178e-01;1.549999999999999989e-01;5.999999999999999778e-02
3.000000000000000000e+01;1.000000000000000000e+00;1.000000000000000000e+00;1.000000000000000000e+00;9.399999999999999467e-01;7.850000000000000311e-01;4.000000000000000083e-02;1.499999999999999944e-02;6.949999999999999512e-01;1.600000000000000033e-01;3.500000000000000333e-02
4.000000000000000000e+01;1.000000000000000000e+00;1.000000000000000000e+00;9.949999999999999956e-01;8.199999999999999512e-01;7.500000000000000000e-01;3.500000000000000333e-02;2.000000000000000042e-02;6.099999999999999867e-01;1.900000000000000022e-01;3.500000000000000333e-02
5.000000000000000000e+01;1.000000000000000000e+00;9.949999999999999956e-01;9.649999999999999689e-01;8.050000000000000488e-01;5.899999999999999689e-01;3.500000000000000333e-02;5.000000000000000104e-03;5.899999999999999689e-01;1.700000000000000122e-01;2.500000000000000139e-02
6.000000000000000000e+01;1.000000000000000000e+00;9.849999999999999867e-01;9.150000000000000355e-01;6.300000000000000044e-01;5.400000000000000355e-01;1.300000000000000044e-01;0.000000000000000000e+00;4.650000000000000244e-01;1.499999999999999944e-01;2.000000000000000042e-02
7.000000000000000000e+01;9.849999999999999867e-01;9.050000000000000266e-01;7.500000000000000000e-01;4.650000000000000244e-01;4.000000000000000222e-01;2.049999999999999878e-01;0.000000000000000000e+00;3.099999999999999978e-01;1.199999999999999956e-01;2.000000000000000042e-02
8.000000000000000000e+01;9.399999999999999467e-01;7.550000000000000044e-01;5.749999999999999556e-01;3.250000000000000111e-01;2.500000000000000000e-01;1.250000000000000000e-01;5.000000000000000104e-03;1.749999999999999889e-01;1.199999999999999956e-01;2.000000000000000042e-02
9.000000000000000000e+01;7.650000000000000133e-01;4.400000000000000022e-01;3.350000000000000200e-01;1.549999999999999989e-01;1.449999999999999900e-01;7.499999999999999722e-02;5.000000000000000104e-03;7.499999999999999722e-02;5.999999999999999778e-02;1.499999999999999944e-02


==> data/src_nodes/src_nodes_inf-random-std_down_acc.csv <==
xaxis; DCN; DCN-30; DCN-20; DCN-10; FB-GCNN-3; GNN-A; GAT-A; GraphSAGE-A; GIN-A; MLP
1.000000000000000000e+01;9.728011765112992704e-01;9.729674726171695376e-01;9.588848702855987671e-01;8.452178589226621019e-01;6.070494349079236240e-01;5.074484149214875811e-02;-4.098982996064776813e-02;5.010892667853346083e-01;3.052026797946336134e-02;7.394551077794170313e-02
2.000000000000000000e+01;9.399937803670314063e-01;9.185761956652596094e-01;8.654114544669868625e-01;6.528053452911248833e-01;4.871564042857546850e-01;-7.367537803621578008e-02;-2.190088160230197964e-02;3.975811831381139139e-01;3.934980063816985452e-02;2.849797699689428712e-02
3.000000000000000000e+01;9.722236111653689283e-01;9.650207648863328158e-01;9.320695598668794490e-01;6.694525134394183619e-01;5.727465154278095216e-01;-2.851156679019827000e-02;-2.255656235574466512e-02;4.658336950850965330e-01;6.735218944191211088e-02;2.040370433898739191e-02
4.000000000000000000e+01;9.622945504667633765e-01;9.265605068257415367e-01;8.646150305340820630e-01;5.746823591379104368e-01;4.523173225280614496e-01;-2.843384670833550010e-02;-2.944062146551713194e-02;3.772294675161254607e-01;7.877644076894657621e-02;1.068020100629408706e-02
5.000000000000000000e+01;9.519695200182496375e-01;9.001547631967916629e-01;7.593897167807828197e-01;4.668425726701357359e-01;4.306524364224509349e-01;-4.431154463003299238e-02;-5.407576632114489967e-02;3.318752788636304962e-01;6.057930441588033066e-02;1.157918922335545234e-02
6.000000000000000000e+01;8.894583865061838068e-01;7.521881415890301348e-01;6.344506159310809856e-01;3.414272072678120606e-01;3.163457169637278188e-01;-2.066098450370963679e-02;-2.601281840626233979e-02;2.017869453917321698e-01;6.737399886500936019e-02;7.812831066427288265e-03
7.000000000000000000e+01;9.055977169544784378e-01;7.254404419899140866e-01;5.800160825260980424e-01;2.864460841456847318e-01;2.315821512407784111e-01;3.408748812840389775e-02;-1.053009048429108183e-02;1.802278497312804761e-01;4.778060052555604259e-02;5.634954757854462523e-03
8.000000000000000000e+01;8.380397638288983320e-01;5.512243548927495684e-01;3.658769222430685031e-01;1.564503035458579827e-01;1.363640092523851211e-01;3.949578112925376805e-02;-1.464101615137753439e-03;7.655001858736316944e-02;3.299504157630129414e-02;6.888815305774995124e-03
9.000000000000000000e+01;5.741482498982979354e-01;2.627288874847044653e-01;1.828216179770601746e-01;6.045831000040099990e-02;8.101428863092821619e-02;2.819000178507680143e-02;-1.098571136907180480e-03;2.604786165742627169e-02;3.030367994679673826e-02;4.413348181161695985e-03


==> data/src_nodes/src_nodes_inf-random-std_up_acc.csv <==
xaxis; DCN; DCN-30; DCN-20; DCN-10; FB-GCNN-3; GNN-A; GAT-A; GraphSAGE-A; GIN-A; MLP
1.000000000000000000e+01;1.006798823488700645e+00;1.007432527382830401e+00;1.011115129714401206e+00;1.024382141077337049e+00;9.565505650920762548e-01;1.704551585078512843e-01;1.477898299606477672e-01;9.101107332146651796e-01;3.230797320205366363e-01;1.268544892220583586e-01
2.000000000000000000e+01;1.023606219632968273e+00;1.027823804334740299e+00;1.046988545533013237e+00;1.011994654708874730e+00;8.560435957142454866e-01;2.288753780362158263e-01;5.750088160230197587e-02;8.036188168618858541e-01;2.274501993618301965e-01;6.310202300310575885e-02
3.000000000000000000e+01;1.007776388834631387e+00;1.007379235113667448e+00;1.002730440133120071e+00;9.489474865605819209e-01;8.360534845721905306e-01;1.297115667901982961e-01;5.935656235574466449e-02;7.637663049149034933e-01;2.146478105580878482e-01;4.199629566101263645e-02
4.000000000000000000e+01;1.004505449533236838e+00;1.008639493174258384e+00;1.002984969465917864e+00;9.097176408620895049e-01;7.576826774719385149e-01;1.252338467083354834e-01;8.384062146551712891e-02;6.459705324838747043e-01;2.180235592310533765e-01;4.251979899370592064e-02
5.000000000000000000e+01;1.008430479981750061e+00;1.009845236803208257e+00;9.850102832192171309e-01;8.219574273298642098e-01;6.861475635775495796e-01;1.835115446300329967e-01;1.212757663211449094e-01;6.389247211363693335e-01;2.210206955841196863e-01;3.082081077664456173e-02
6.000000000000000000e+01;1.016141613493816154e+00;1.001811858410969869e+00;9.307493840689184950e-01;6.633727927321882989e-01;5.632542830362721187e-01;2.194609845037095996e-01;5.201281840626234554e-02;4.990130546082679475e-01;1.766260011349906900e-01;2.338716893357271898e-02
7.000000000000000000e+01;9.932022830455218276e-01;9.281595580100860943e-01;7.963839174739018034e-01;5.207539158543154079e-01;4.400178487592216747e-01;2.315125118715961050e-01;2.373009048429108522e-02;3.453721502687194800e-01;1.550193994744439585e-01;2.276504524214554431e-02
8.000000000000000000e+01;9.667602361711018499e-01;7.827756451072505062e-01;6.497230777569313886e-01;3.623496964541421672e-01;2.764359907476148792e-01;1.509042188707462318e-01;5.464101615137753956e-03;2.110499814126368667e-01;1.298049584236987131e-01;2.031118469422501030e-02
9.000000000000000000e+01;7.898517501017021658e-01;4.596711125152955768e-01;3.511783820229398279e-01;2.003416899995989209e-01;1.509857113690718233e-01;8.420999821492317072e-02;5.898571136907180060e-03;9.035213834257373178e-02;7.649632005320329553e-02;1.638665181883831173e-02

